Mechanics of drag reduction of an axisymmetric body of revolution with shallow dimples

In this article, the mechanics of drag reduction on an axisymmetric body of revolution by shallow dimples is presented by using the high-fidelity Reynolds Stress Modeling based simulations. Experimental results of drag evolution from published literature at different Reynolds numbers are used to validate the model predictions. The numerical predictions show good agreement with the experimental results. It is observed that the drag of the body is reduced by a maximum of $31\%$ with such shape modification (for the depth to diameter ratio of $7.5\%$ and coverage ratio of $52.8\%$). This arises due to the reduced level of turbulence, flow stabilization and suppression of flow separation in the boundary layer of the body. From the analysis of turbulence states in the anisotopic invariant map (AIM) for the case of the dimpled body, we show that the turbulence reaches an axisymmetric limit in the layers close to the surface of the body. There is also a reduced misalignment between the mean flow direction and principal axis of the Reynolds stress tensor, which results in such drag reduction. The dimple depth to diameter and coverage ratio are also varied to evaluate its effect on drag evolution.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

